PolyOCR-Venus: Unified OCR Foundation Models for Text-Centric Visual Intelligence

Optical Character Recognition (OCR) is evolving from plain-text transcription toward general visual intelligence, requiring models to recognize, localize, and reason over textual information in complex visual environments. However, existing OCR systems often excel at only some tasks and struggle to balance recognition, parsing, and reasoning across scenarios. In this report, we present PolyOCR, a family of unified OCR foundation models of varying scales. PolyOCR combines a shared instruction-following framework with a large-scale data engine that converts heterogeneous visual resources into quality-verified OCR supervision. We introduce Competence-Guided Policy Optimization, which combines verifier-based Group Relative Policy Optimization with on-policy distillation through sample-wise routing based on teacher reliability and the teacher--student competence gap. We also introduce OCRBench v2.1, our revision of OCRBench v2 with manually verified annotation corrections and task-aligned scoring metrics. Extensive experiments across OCRBench v2.1, CC-OCR, in-house KIE Benchmark, OmniDocBench v1.6 and MDPBench demonstrate that PolyOCR achieves state-of-the-art or highly competitive performance.

==> attachments/case/__________________.txt <==
{
  "messages": [
    {
      "role": "user",
      "content": "<image>Spotting all the text in the image with line-level. Output the normalized coordinates of the left-top and right-bottom corners of the bounding box and the text content. The coordinates should be normalized ranging from 0 to 1000 by the image width and height.\nYour answer should be in the following format:\n[(x1, y1, x2, y2, text content), (x1, y1, x2, y2, text content)...]"
    },
    {
      "role": "assistant",
      "content": "[(148, 144, 907, 269, \"北京北硬硬质合金有限公司\"), (392, 234, 707, 334, \"经营部\"), (100, 606, 154, 621, \"北河沿大街\"), (96, 619, 161, 643, \"11号\")]"
    }
  ],
  "images": [
    "/hy58/linyang/AnyWord-3M/ocr_data/Art/imgs/gt_1001.jpg"
  ]
}


